Annotation Cost Efficient Active Learning for Content Based Image Retrieval

Deep metric learning (DML) based methods have been found very effective for content-based image retrieval (CBIR) in remote sensing (RS). For accurately learning the model parameters of deep neural networks, most of the DML methods require a high number of annotated training images, which can be costly to gather. To address this problem, in this paper we present an annotation cost efficient active learning (AL) method (denoted as ANNEAL). The proposed method aims to iteratively enrich the training set by annotating the most informative image pairs as similar or dissimilar, while accurately modelling a deep metric space. This is achieved by two consecutive steps. In the first step the pairwise image similarity is modelled based on the available training set. Then, in the second step the most uncertain and diverse (i.e., informative) image pairs are selected to be annotated. Unlike the existing AL methods for CBIR, at each AL iteration of ANNEAL a human expert is asked to annotate the most informative image pairs as similar/dissimilar. This significantly reduces the annotation cost compared to annotating images with land-use/land cover class labels. Experimental results show the effectiveness of our method. The code of ANNEAL is publicly available at https://git.tu-berlin.de/rsim/ANNEAL.

==> map10.csv <==
percentage,n_samples,uncertainty + diversity,uncertainty,random,100%
5,336,0.4304762125015259,0.4304762125015259,0.4304762125015259,0.8187810063362122
10,672,0.46067938208580017,0.5094127297401428,0.5187301874160767,0.8187810063362122
15,1008,0.5426476418972015,0.5237587511539459,0.5582381308078765,0.8187810063362122
20,1344,0.6607270240783691,0.5469079375267029,0.5726730287075043,0.8187810063362122
25,1680,0.7083778023719788,0.659600019454956,0.6316412806510925,0.8187810063362122
30,2016,0.7667460680007935,0.7068285942077637,0.6445873141288757,0.8187810063362122
35,2352,0.7623746395111084,0.7464857459068298,0.6644349813461303,0.8187810063362122
40,2688,0.8050476551055908,0.7722698330879212,0.6812762379646301,0.8187810063362122
45,3024,0.827755606174469,0.7751936793327332,0.715765118598938,0.8187810063362122
50,3360,0.8105778217315673,0.7917873144149781,0.751717460155487,0.8187810063362122
55,3696,0.7819809794425965,0.8095397353172302,0.7500159025192261,0.8187810063362122
60,4032,0.829466724395752,0.7934095740318299,0.7691905260086059,0.8187810063362122
65,4368,0.8342413425445556,0.7855905294418335,0.7865841507911682,0.8187810063362122
70,4704,0.8204635262489319,0.7760476350784302,0.7926793813705444,0.8187810063362122
75,5040,0.8138698458671569,0.8165619373321533,0.7874381184577942,0.8187810063362122



==> map5.csv <==
percentage,n_samples,uncertainty + diversity,uncertainty,random,100%
5,336,0.3405468165874481,0.3405468165874481,0.3405468165874481,0.7661547660827637
10,672,0.3705888271331787,0.4166031301021576,0.442522668838501,0.7661547660827637
15,1008,0.46064034700393675,0.44771536588668825,0.4705243229866028,0.7661547660827637
20,1344,0.578994882106781,0.4742803692817688,0.4838464975357056,0.7661547660827637
25,1680,0.6299499273300171,0.5834906220436096,0.5627119541168213,0.7661547660827637
30,2016,0.694011676311493,0.635373306274414,0.570676326751709,0.7661547660827637
35,2352,0.6998464345932007,0.6749987006187439,0.59004225730896,0.7661547660827637
40,2688,0.7362134456634521,0.7034270524978637,0.6148328304290771,0.7661547660827637
45,3024,0.7743459105491638,0.7161619782447814,0.6475767135620117,0.7661547660827637
50,3360,0.7547630310058594,0.7362530827522278,0.6833151698112487,0.7661547660827637
55,3696,0.7292565107345581,0.7487349152565003,0.6826116681098938,0.7661547660827637
60,4032,0.7684116363525391,0.7388880372047424,0.7007943987846375,0.7661547660827637
65,4368,0.7803823947906494,0.7279496669769288,0.7170515298843384,0.7661547660827637
70,4704,0.7701227545738221,0.7212399959564209,0.7323848485946656,0.7661547660827637
75,5040,0.7512421846389771,0.761549437046051,0.7295601844787598,0.7661547660827637



==> results_balanced.csv <==
,bits,uncerainty + diversity,uncerainty,random,100 %
0,368,0.500911146402359,0.500911146402359,0.500911146402359,0.9249582091967264
1,737,0.6241152087847391,0.5874839027722677,0.6433050831158956,0.9249582091967264
2,1106,0.7509018182754517,0.7268169720967611,0.6931887666384379,0.9249582091967264
3,1475,0.8544924457867941,0.8043714364369711,0.7485167384147644,0.9249582091967264
4,1844,0.8966825803120931,0.8812605539957682,0.7805824677149454,0.9249582091967264
5,2213,0.910855789979299,0.9073946873346964,0.8185585538546244,0.9249582091967264
6,2582,0.9219993154207865,0.9139713247617086,0.850983202457428,0.9249582091967264
7,2951,0.9219335516293844,0.9266618092854818,0.8797800342241923,0.9249582091967264
8,3320,0.9196486473083496,0.9224493304888407,0.8712421456972758,0.9249582091967264
9,3689,0.931564470132192,0.9194759527842203,0.9096344908078512,0.9249582091967264
10,4058,0.9184283018112183,0.9322887063026428,0.9107831915219625,0.9249582091967264


==> results_images.csv <==
,bits,uncerainty + diversity,uncerainty,random,100 %
0,368,0.4505169689655304,0.4517255624135335,0.4515455663204193,0.8934660156567892
1,737,0.6191315054893494,0.5592873493830363,0.562177042166392,0.8934660156567892
2,1106,0.6827711264292399,0.6168697675069174,0.6493223905563354,0.8934660156567892
3,1475,0.7861624558766683,0.7112011710802714,0.714137335618337,0.8934660156567892
4,1844,0.8150162299474081,0.7620513439178467,0.7276802261670431,0.8934660156567892
5,2213,0.8398569623629252,0.8137016296386719,0.7705610990524292,0.8934660156567892
6,2582,0.8662424882253011,0.8453796903292338,0.7632208267847697,0.8934660156567892
7,2951,0.8623671929041544,0.8460561633110046,0.784348209698995,0.8934660156567892
8,3320,0.8492918213208517,0.870433529218038,0.8033355077107748,0.8934660156567892
9,3689,0.8796424070994059,0.8727275729179382,0.7936190962791443,0.8934660156567892
10,4058,0.874143381913503,0.8785910805066427,0.8165081342061361,0.8934660156567892


==> results_unbalanced.csv <==
,bits,uncerainty + diversity,uncerainty,random,100 %
0,368,0.500911146402359,0.500911146402359,0.500911146402359,0.9249582091967264
1,737,0.6244320273399353,0.6066872080167135,0.5339582562446594,0.9249582091967264
2,1106,0.714952309926351,0.6750141183535258,0.5671155651410421,0.9249582091967264
3,1475,0.8374445835749308,0.7761359214782715,0.5792657931645712,0.9249582091967264
4,1844,0.8798259894053141,0.8348147670427958,0.601407011349996,0.9249582091967264
5,2213,0.9049375057220459,0.8767654498418173,0.6273484627405802,0.9249582091967264
6,2582,0.917881190776825,0.8981408476829529,0.6630052328109741,0.9249582091967264
7,2951,0.9160150090853373,0.9208168983459473,0.6700783371925354,0.9249582091967264
8,3320,0.9203643202781677,0.9104410807291666,0.6842674016952515,0.9249582091967264
9,3689,0.9277177651723226,0.9280543923377991,0.7087580959002177,0.9249582091967264
10,4058,0.9298425912857056,0.9141578475634257,0.7292365233103434,0.9249582091967264


==> time.csv <==
percentage,n_samples,proposed,class
5,336,336,2951.637308256
10,672,672,5903.274616512
15,1008,1008,8854.911924768
20,1344,1344,11806.549233024
25,1680,1680,14758.18654128
30,2016,2016,17709.823849536
35,2352,2352,20661.461157792
40,2688,2688,23613.098466048
45,3024,3024,26564.735774304
50,3360,3360,29516.37308256
55,3696,3696,32468.010390816
60,4032,4032,35419.647699072
65,4368,4368,38371.285007328
70,4704,4704,41322.922315584
75,5040,5040,44274.55962384

